Graphical einops: bridging tensor networks and computation graphs

Architecture diagrams are ubiquitous in deep learning, but they are usually only representational: the tensor-program identities they suggest are still proved by prose and tensor-axis manipulation. We introduce a formal graphical calculus for the structural fragment of tensor programming underlying einops, making such diagrams proof-enabling. Our calculus represents tensor axes as nested graded tubes around a base type. The tube boundary recovers the undirected tensor-network view of axes, while the directed interior retains the operational reading of computation graphs. The key rewrite is grade-naturality: sliding spectacles over tubes. Standard equivariance proofs become short diagrammatic derivations. We additionally demonstrate how our rewrite system may be applied to convert attention masks into pre-processing operations, recovering efficient implementations of sparse attention blocks.

==> figures/ML/permutation/def-equivariance.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (4) at (-3, 0) {};
		\node [style=none] (5) at (-3, 0.5) {};
		\node [style=none] (6) at (-3, -0.5) {};
		\node [style=none] (7) at (-2, 0) {};
		\node [style=none] (8) at (-2, 0.5) {};
		\node [style=none] (9) at (-2, -0.5) {};
		\node [style=none] (10) at (-1, 0) {};
		\node [style=none] (11) at (-1, 0.5) {};
		\node [style=none] (12) at (-1, -0.5) {};
		\node [style=none] (13) at (-4, 0) {};
		\node [style=none] (14) at (-4, 0.5) {};
		\node [style=none] (15) at (-4, -0.5) {};
		\node [style=none] (16) at (-2.5, 0) {$f$};
		\node [style=dbdot] (17) at (-3.5, 0.5) {};
		\node [style=dbdot] (18) at (-3.5, -0.5) {};
		\node [style=none] (19) at (-3.5, 1) {$\pi$};
		\node [style=none] (0) at (-3, 0.5) {};
		\node [style=none] (1) at (-2, 0.5) {};
		\node [style=none] (2) at (-3, -0.5) {};
		\node [style=none] (3) at (-2, -0.5) {};
		\node [style=none] (20) at (0, 0) {=};
		\node [style=none] (21) at (2, 0) {};
		\node [style=none] (22) at (2, 0.5) {};
		\node [style=none] (23) at (2, -0.5) {};
		\node [style=none] (24) at (3, 0) {};
		\node [style=none] (25) at (3, 0.5) {};
		\node [style=none] (26) at (3, -0.5) {};
		\node [style=none] (27) at (4, 0) {};
		\node [style=none] (28) at (4, 0.5) {};
		\node [style=none] (29) at (4, -0.5) {};
		\node [style=none] (30) at (1, 0) {};
		\node [style=none] (31) at (1, 0.5) {};
		\node [style=none] (32) at (1, -0.5) {};
		\node [style=none] (33) at (2.5, 0) {$f$};
		\node [style=none] (37) at (2, 0.5) {};
		\node [style=none] (38) at (3, 0.5) {};
		\node [style=none] (39) at (2, -0.5) {};
		\node [style=none] (40) at (3, -0.5) {};
		\node [style=dbdot] (41) at (3.5, 0.5) {};
		\node [style=dbdot] (42) at (3.5, -0.5) {};
		\node [style=none] (43) at (3.5, 1) {$\pi$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=nPurple] (13.center) to (4.center);
		\draw [style=nGreen] (7.center) to (10.center);
		\draw [style=fB] (15.center)
			 to (6.center)
			 to (5.center)
			 to (14.center)
			 to cycle;
		\draw [style=fB] (9.center)
			 to (8.center)
			 to (11.center)
			 to (12.center)
			 to cycle;
		\draw [style=dB] (17) to (18);
		\draw (1.center)
			 to (3.center)
			 to (2.center)
			 to (0.center)
			 to cycle;
		\draw [style=nPurple] (30.center) to (21.center);
		\draw [style=nGreen] (24.center) to (27.center);
		\draw [style=fB] (32.center)
			 to (23.center)
			 to (22.center)
			 to (31.center)
			 to cycle;
		\draw [style=fB] (26.center)
			 to (25.center)
			 to (28.center)
			 to (29.center)
			 to cycle;
		\draw (38.center)
			 to (40.center)
			 to (39.center)
			 to (37.center)
			 to cycle;
		\draw [style=dB] (41) to (42);
		\draw [style=nB] (14.center) to (5.center);
		\draw [style=nB] (8.center) to (11.center);
		\draw [style=nB] (31.center) to (22.center);
		\draw [style=nB] (25.center) to (28.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/ML/permutation/def-invariance.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (-3, 0) {};
		\node [style=none] (1) at (-3, 0.5) {};
		\node [style=none] (2) at (-3, -0.5) {};
		\node [style=none] (3) at (-2, 0) {};
		\node [style=none] (4) at (-2, 0.5) {};
		\node [style=none] (5) at (-2, -0.5) {};
		\node [style=none] (6) at (-1, 0) {};
		\node [style=none] (9) at (-4, 0) {};
		\node [style=none] (10) at (-4, 0.5) {};
		\node [style=none] (11) at (-4, -0.5) {};
		\node [style=none] (12) at (-2.5, 0) {$f$};
		\node [style=dbdot] (13) at (-3.5, 0.5) {};
		\node [style=dbdot] (14) at (-3.5, -0.5) {};
		\node [style=none] (16) at (-3, 0.5) {};
		\node [style=none] (17) at (-2, 0.5) {};
		\node [style=none] (18) at (-3, -0.5) {};
		\node [style=none] (19) at (-2, -0.5) {};
		\node [style=none] (20) at (0, 0) {=};
		\node [style=none] (21) at (2, 0) {};
		\node [style=none] (22) at (2, 0.5) {};
		\node [style=none] (23) at (2, -0.5) {};
		\node [style=none] (24) at (3, 0) {};
		\node [style=none] (25) at (3, 0.5) {};
		\node [style=none] (26) at (3, -0.5) {};
		\node [style=none] (27) at (4, 0) {};
		\node [style=none] (30) at (1, 0) {};
		\node [style=none] (31) at (1, 0.5) {};
		\node [style=none] (32) at (1, -0.5) {};
		\node [style=none] (33) at (2.5, 0) {$f$};
		\node [style=none] (34) at (2, 0.5) {};
		\node [style=none] (35) at (3, 0.5) {};
		\node [style=none] (36) at (2, -0.5) {};
		\node [style=none] (37) at (3, -0.5) {};
		\node [style=none] (38) at (-3.5, 1) {$\pi$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=nPurple] (9.center) to (0.center);
		\draw [style=nGreen] (3.center) to (6.center);
		\draw [style=fB] (11.center)
			 to (2.center)
			 to (1.center)
			 to (10.center)
			 to cycle;
		\draw [style=fB] (5.center) to (4.center);
		\draw [style=dB] (13) to (14);
		\draw (17.center)
			 to (19.center)
			 to (18.center)
			 to (16.center)
			 to cycle;
		\draw [style=nPurple] (30.center) to (21.center);
		\draw [style=nGreen] (24.center) to (27.center);
		\draw [style=fB] (32.center)
			 to (23.center)
			 to (22.center)
			 to (31.center)
			 to cycle;
		\draw [style=fB] (26.center) to (25.center);
		\draw (35.center)
			 to (37.center)
			 to (36.center)
			 to (34.center)
			 to cycle;
		\draw [style=nB] (10.center) to (1.center);
		\draw [style=nB] (31.center) to (22.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/ML/towards-matrix-contraction/detailedmatmul.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (68) at (-10.5, -1) {};
		\node [style=dot] (69) at (-9, 0) {$\times$};
		\node [style=none] (70) at (-12.75, -1) {};
		\node [style=none] (71) at (-10.5, -0.5) {};
		\node [style=none] (72) at (-12.75, -0.5) {};
		\node [style=none] (75) at (-10.5, 0.25) {};
		\node [style=none] (77) at (-12.75, 0.25) {};
		\node [style=none] (82) at (-12.75, 0.5) {};
		\node [style=none] (83) at (-12.75, -0.75) {};
		\node [style=none] (84) at (-10.5, -0.75) {};
		\node [style=none] (85) at (-10.5, 0.75) {};
		\node [style=none] (87) at (-8.25, 0.65) {};
		\node [style=none] (89) at (-8.25, -0.625) {};
		\node [style=none] (94) at (-8.25, -0.625) {};
		\node [style=none] (95) at (-7, 0) {};
		\node [style=none] (96) at (-7.75, -0.625) {};
		\node [style=none] (97) at (-7.75, 0.65) {};
		\node [style=none] (98) at (-7.5, 0) {};
		\node [style=none] (99) at (-7.925, 0) {$\Sigma$};
		\node [style=none] (100) at (-8.25, 0) {};
		\node [style=none] (101) at (-10.5, 1) {};
		\node [style=none] (102) at (-12.75, 1) {};
		\node [style=none] (103) at (-12.75, -1.25) {};
		\node [style=none] (104) at (-10.5, -1.25) {};
		\node [style=none] (105) at (-12.75, -1.5) {};
		\node [style=none] (106) at (-10.5, -1.5) {};
		\node [style=none] (107) at (-12.75, 1.5) {};
		\node [style=none] (108) at (-10.5, 1.25) {};
		\node [style=none] (109) at (-12.75, 1.75) {};
		\node [style=none] (110) at (-10.5, 1.75) {};
		\node [style=none] (111) at (-11, -1.75) {};
		\node [style=none] (112) at (-11, -0.25) {};
		\node [style=none] (113) at (-10.5, 0.5) {};
		\node [style=none] (114) at (-10.5, 1.5) {};
		\node [style=none] (115) at (-11, 0.5) {};
		\node [style=none] (116) at (-11, 1.5) {};
		\node [style=none] (117) at (-10.5, -0.25) {};
		\node [style=none] (118) at (-10.5, -1.75) {};
		\node [style=none] (119) at (-11.5, 1.25) {};
		\node [style=none] (120) at (-11.5, 0.75) {};
		\node [style=none] (121) at (-8.25, 1) {};
		\node [style=none] (122) at (-7, 1) {};
		\node [style=none] (123) at (-7, -1) {};
		\node [style=none] (124) at (-8.25, -1) {};
		\node [style=none] (125) at (-7, -1.25) {};
		\node [style=none] (126) at (-7, 1.25) {};
		\node [style=none] (127) at (-8.25, 1.25) {};
		\node [style=none] (128) at (-8.25, -1.25) {};
		\node [style=none] (129) at (-9.825, 0) {};
		\node [style=none] (130) at (-12.25, 1.925) {\tiny$\textcolor{magenta}{m}, \textcolor{cyan}{n}$};
		\node [style=none] (131) at (-12.25, -0.325) {\tiny$\textcolor{orange}{k}, \textcolor{cyan}{n}$};
		\node [style=none] (132) at (-10.075, 0) {};
		\node [style=ydot] (133) at (-11.5, 1) {};
		\node [style=rdot] (134) at (-11.55, -1) {};
		\node [style=none] (135) at (-10.275, 0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (70.center)
			 to (68.center)
			 to [in=-135, out=0] (69);
		\draw [style=fO] (113.center)
			 to (115.center)
			 to [bend right=270, looseness=1.75] (116.center)
			 to (114.center)
			 to [in=180, out=0] (121.center)
			 to (122.center)
			 to (123.center)
			 to (124.center)
			 to [in=0, out=-180] (106.center)
			 to (105.center)
			 to (72.center)
			 to (71.center)
			 to [bend right=90, looseness=1.50] cycle;
		\draw [style=fR] (128.center)
			 to [in=0, out=-180] (118.center)
			 to [in=360, out=180] (111.center)
			 to [in=180, out=180, looseness=1.25] (112.center)
			 to (117.center)
			 to [bend right=90, looseness=1.50] (75.center)
			 to [in=0, out=-180] (77.center)
			 to (109.center)
			 to (110.center)
			 to [in=180, out=0] (127.center)
			 to (126.center)
			 to (125.center)
			 to cycle;
		\draw [style=fB] (94.center)
			 to [in=0, out=-180] (104.center)
			 to (103.center)
			 to (83.center)
			 to (84.center)
			 to [bend right=90, looseness=1.50] (85.center)
			 to (120.center)
			 to [in=0, out=-180] (82.center)
			 to (107.center)
			 to [in=180, out=0] (119.center)
			 to (108.center)
			 to [in=180, out=0] (87.center)
			 to (89.center);
		\draw (96.center)
			 to (98.center)
			 to (97.center)
			 to (87.center)
			 to (94.center)
			 to cycle;
		\draw (69) to (100.center);
		\draw (98.center) to (95.center);
		\draw (102.center)
			 to (101.center)
			 to [in=135, out=0] (69);
		\draw [style=nB, in=-180, out=0] (107.center) to (119.center);
		\draw [style=nB] (119.center) to (108.center);
		\draw [style=nB, in=180, out=0] (108.center) to (87.center);
		\draw [style=nB] (83.center) to (84.center);
		\draw [style=nB, in=-90, out=0] (84.center) to (129.center);
		\draw [style=nO] (72.center)
			 to (71.center)
			 to [bend right=45] (132.center);
		\draw [style=nO] (133)
			 to [in=180, out=90, looseness=1.25] (116.center)
			 to (114.center)
			 to [in=180, out=0] (121.center)
			 to (122.center);
		\draw [style=nR] (134)
			 to [in=-180, out=90] (112.center)
			 to (117.center)
			 to [in=-90, out=0] (135.center);
		\draw [style=nR] (109.center)
			 to (110.center)
			 to [in=180, out=0] (127.center)
			 to (126.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/ML/towards-matrix-contraction/dot-product.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (-0.25, -1) {};
		\node [style=none] (1) at (-0.25, 1) {};
		\node [style=dot] (4) at (1.5, 0) {$\times$};
		\node [style=none] (6) at (-1, -1) {};
		\node [style=none] (7) at (-1, 1) {};
		\node [style=none] (18) at (-1, 1.5) {};
		\node [style=none] (19) at (0, 1.5) {};
		\node [style=none] (20) at (1.5, 0.625) {};
		\node [style=none] (21) at (2.475, 0) {};
		\node [style=none] (37) at (-1, -0.5) {};
		\node [style=none] (38) at (-1, -1.5) {};
		\node [style=none] (39) at (-1, 0.5) {};
		\node [style=none] (40) at (-1, 1.5) {};
		\node [style=none] (41) at (-0.25, 0.5) {};
		\node [style=none] (42) at (-0.25, -0.5) {};
		\node [style=none] (43) at (0, -1.5) {};
		\node [style=none] (44) at (1.25, -0.65) {};
		\node [style=none] (45) at (2.5, -0.65) {};
		\node [style=none] (46) at (0, 1.5) {};
		\node [style=none] (47) at (1.5, 0.625) {};
		\node [style=none] (48) at (2.5, 0.625) {};
		\node [style=none] (49) at (-1, -0.5) {};
		\node [style=none] (50) at (-0.225, -0.5) {};
		\node [style=none] (51) at (0.2, 0) {};
		\node [style=none] (52) at (-0.5, 1.675) {\tiny$\textcolor{cyan}{n}$};
		\node [style=none] (53) at (-0.5, -0.325) {\tiny$\textcolor{cyan}{n}$};
		\node [style=none] (56) at (2.5, 0.625) {};
		\node [style=none] (57) at (2.5, -0.65) {};
		\node [style=none] (58) at (2.5, 0.625) {};
		\node [style=none] (59) at (2.5, 0.625) {};
		\node [style=none] (60) at (3.75, 0) {};
		\node [style=none] (61) at (3, 0.625) {};
		\node [style=none] (62) at (3, -0.65) {};
		\node [style=none] (63) at (3.25, 0) {};
		\node [style=none] (64) at (2.825, 0) {$\Sigma$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (6.center)
			 to (0.center)
			 to [in=-150, out=0] (4);
		\draw (7.center)
			 to (1.center)
			 to [in=150, out=0] (4);
		\draw [style=fB] (44.center)
			 to [in=0, out=-180] (43.center)
			 to (38.center)
			 to (37.center)
			 to (42.center)
			 to [bend right=90, looseness=1.50] (41.center)
			 to (39.center)
			 to (40.center)
			 to (46.center)
			 to [in=180, out=0] (47.center)
			 to (48.center)
			 to (45.center);
		\draw [style=nB] (18.center) to (19.center);
		\draw [style=nB, in=180, out=0] (19.center) to (20.center);
		\draw [style=nB] (20.center) to (56.center);
		\draw [style=nB] (49.center)
			 to (50.center)
			 to [in=270, out=0] (51.center);
		\draw [style=fB] (44.center) to (45.center);
		\draw (4) to (21.center);
		\draw [style=fB] (57.center) to (58.center);
		\draw (59.center)
			 to (61.center)
			 to (63.center)
			 to (62.center)
			 to [in=-360, out=-180] (57.center)
			 to cycle;
		\draw (63.center) to (60.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/ML/towards-matrix-contraction/dot-productdisp.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (-0.25, -1) {};
		\node [style=none] (1) at (-0.25, 1) {};
		\node [style=dot] (4) at (0.75, 0) {$\times$};
		\node [style=none] (6) at (-1, -1) {};
		\node [style=none] (7) at (-1, 1) {};
		\node [style=none] (18) at (-1, 1.5) {};
		\node [style=none] (19) at (0, 1.5) {};
		\node [style=none] (20) at (1.5, 0.625) {};
		\node [style=none] (21) at (1.475, 0) {};
		\node [style=none] (37) at (-1, -0.5) {};
		\node [style=none] (38) at (-1, -1.5) {};
		\node [style=none] (39) at (-1, 0.5) {};
		\node [style=none] (40) at (-1, 1.5) {};
		\node [style=none] (41) at (-0.25, 0.5) {};
		\node [style=none] (42) at (-0.25, -0.5) {};
		\node [style=none] (43) at (0, -1.5) {};
		\node [style=none] (44) at (1.25, -0.65) {};
		\node [style=none] (45) at (1.5, -0.65) {};
		\node [style=none] (46) at (0, 1.5) {};
		\node [style=none] (47) at (1.5, 0.625) {};
		\node [style=none] (48) at (1.5, 0.625) {};
		\node [style=none] (49) at (-1, -0.5) {};
		\node [style=none] (50) at (-0.225, -0.5) {};
		\node [style=none] (51) at (0.2, 0) {};
		\node [style=none] (56) at (1.5, 0.625) {};
		\node [style=none] (57) at (1.5, -0.65) {};
		\node [style=none] (58) at (1.5, 0.625) {};
		\node [style=none] (59) at (1.5, 0.625) {};
		\node [style=none] (60) at (2.75, 0) {};
		\node [style=none] (61) at (2, 0.625) {};
		\node [style=none] (62) at (2, -0.65) {};
		\node [style=none] (63) at (2.25, 0) {};
		\node [style=none] (64) at (1.825, 0) {$\Sigma$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (6.center)
			 to (0.center)
			 to [in=-105, out=0, looseness=1.25] (4);
		\draw (7.center)
			 to (1.center)
			 to [in=105, out=0] (4);
		\draw [style=fB] (44.center)
			 to [in=0, out=-180] (43.center)
			 to (38.center)
			 to (37.center)
			 to (42.center)
			 to [bend right=90, looseness=1.50] (41.center)
			 to (39.center)
			 to (40.center)
			 to (46.center)
			 to [in=180, out=0] (47.center)
			 to (48.center)
			 to (45.center);
		\draw [style=nB] (18.center) to (19.center);
		\draw [style=nB, in=180, out=0] (19.center) to (20.center);
		\draw [style=nB] (20.center) to (56.center);
		\draw [style=nB] (49.center)
			 to (50.center)
			 to [in=270, out=0] (51.center);
		\draw [style=fB] (44.center) to (45.center);
		\draw (4) to (21.center);
		\draw [style=fB] (57.center) to (58.center);
		\draw (59.center)
			 to (61.center)
			 to (63.center)
			 to (62.center)
			 to [in=-360, out=-180] (57.center)
			 to cycle;
		\draw (63.center) to (60.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/ML/towards-matrix-contraction/simplerform.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (6.75, -1) {};
		\node [style=none] (1) at (6.75, 1) {};
		\node [style=dot] (4) at (8.25, 0) {$\times$};
		\node [style=none] (6) at (6, -1) {};
		\node [style=none] (7) at (6, 1) {};
		\node [style=none] (8) at (6.75, 0.25) {};
		\node [style=none] (9) at (6.75, 1.75) {};
		\node [style=none] (10) at (8.25, -1.375) {};
		\node [style=none] (11) at (8.25, 1.375) {};
		\node [style=none] (12) at (6, 1.75) {};
		\node [style=none] (13) at (6, 0.25) {};
		\node [style=none] (14) at (6, 1.75) {};
		\node [style=none] (15) at (6.75, 1.75) {};
		\node [style=none] (16) at (8.25, 1.375) {};
		\node [style=none] (17) at (6, 1.5) {};
		\node [style=none] (18) at (7, 1.5) {};
		\node [style=none] (19) at (8.5, 0.625) {};
		\node [style=none] (21) at (7, -1.75) {};
		\node [style=none] (22) at (8.5, -1.05) {};
		\node [style=none] (23) at (10.25, 1.025) {};
		\node [style=none] (24) at (6.75, -0.25) {};
		\node [style=none] (25) at (8.25, 1.025) {};
		\node [style=none] (26) at (6, -0.25) {};
		\node [style=none] (27) at (6, -1.75) {};
		\node [style=none] (28) at (10.25, -1.05) {};
		\node [style=none] (29) at (6, -0.25) {};
		\node [style=none] (30) at (6.75, -0.25) {};
		\node [style=none] (31) at (8.25, 1.025) {};
		\node [style=none] (32) at (9.25, 1.025) {};
		\node [style=none] (33) at (6, -0.5) {};
		\node [style=none] (34) at (6, -1.5) {};
		\node [style=none] (35) at (6, 0.5) {};
		\node [style=none] (36) at (6, 1.5) {};
		\node [style=none] (37) at (6.75, 0.5) {};
		\node [style=none] (38) at (6.75, -0.5) {};
		\node [style=none] (39) at (7, -1.5) {};
		\node [style=none] (40) at (8.25, -0.65) {};
		\node [style=none] (41) at (9, -0.65) {};
		\node [style=none] (42) at (7, 1.5) {};
		\node [style=none] (43) at (8.5, 0.625) {};
		\node [style=none] (44) at (9, 0.625) {};
		\node [style=none] (45) at (6, -0.5) {};
		\node [style=none] (46) at (6.775, -0.5) {};
		\node [style=none] (47) at (7.2, 0) {};
		\node [style=none] (48) at (6.5, 1.925) {\tiny$\textcolor{magenta}{m}, \textcolor{cyan}{n}$};
		\node [style=none] (49) at (6.5, -0.075) {\tiny$\textcolor{orange}{k}, \textcolor{cyan}{n}$};
		\node [style=none] (50) at (9, 0.625) {};
		\node [style=none] (55) at (10.25, -1.375) {};
		\node [style=none] (56) at (10.25, 1.375) {};
		\node [style=none] (57) at (10.25, 1.375) {};
		\node [style=none] (58) at (10.25, 0) {};
		\node [style=none] (59) at (9.5, 0.625) {};
		\node [style=none] (60) at (9.5, -0.65) {};
		\node [style=none] (61) at (9.75, 0) {};
		\node [style=none] (62) at (9.325, 0) {$\Sigma$};
		\node [style=none] (63) at (9, 0) {};
		\node [style=none] (68) at (-12.5, -1) {};
		\node [style=dot] (69) at (-11, 0) {$\times$};
		\node [style=none] (70) at (-14.75, -1) {};
		\node [style=none] (71) at (-12.5, -0.5) {};
		\node [style=none] (72) at (-14.75, -0.5) {};
		\node [style=none] (75) at (-12.5, 0.25) {};
		\node [style=none] (77) at (-14.75, 0.25) {};
		\node [style=none] (82) at (-14.75, 0.5) {};
		\node [style=none] (83) at (-14.75, -0.75) {};
		\node [style=none] (84) at (-12.5, -0.75) {};
		\node [style=none] (85) at (-12.5, 0.75) {};
		\node [style=none] (87) at (-10.25, 0.65) {};
		\node [style=none] (89) at (-10.25, -0.625) {};
		\node [style=none] (94) at (-10.25, -0.625) {};
		\node [style=none] (95) at (-9, 0) {};
		\node [style=none] (96) at (-9.75, -0.625) {};
		\node [style=none] (97) at (-9.75, 0.65) {};
		\node [style=none] (98) at (-9.5, 0) {};
		\node [style=none] (99) at (-9.925, 0) {$\Sigma$};
		\node [style=none] (100) at (-10.25, 0) {};
		\node [style=none] (101) at (-12.5, 1) {};
		\node [style=none] (102) at (-14.75, 1) {};
		\node [style=none] (103) at (-14.75, -1.25) {};
		\node [style=none] (104) at (-12.5, -1.25) {};
		\node [style=none] (105) at (-14.75, -1.5) {};
		\node [style=none] (106) at (-12.5, -1.5) {};
		\node [style=none] (107) at (-14.75, 1.5) {};
		\node [style=none] (108) at (-12.5, 1.25) {};
		\node [style=none] (109) at (-14.75, 1.75) {};
		\node [style=none] (110) at (-12.5, 1.75) {};
		\node [style=none] (111) at (-13, -1.75) {};
		\node [style=none] (112) at (-13, -0.25) {};
		\node [style=none] (113) at (-12.5, 0.5) {};
		\node [style=none] (114) at (-12.5, 1.5) {};
		\node [style=none] (115) at (-13, 0.5) {};
		\node [style=none] (116) at (-13, 1.5) {};
		\node [style=none] (117) at (-12.5, -0.25) {};
		\node [style=none] (118) at (-12.5, -1.75) {};
		\node [style=none] (119) at (-13.5, 1.25) {};
		\node [style=none] (120) at (-13.5, 0.75) {};
		\node [style=none] (121) at (-10.25, 1) {};
		\node [style=none] (122) at (-9, 1) {};
		\node [style=none] (123) at (-9, -1) {};
		\node [style=none] (124) at (-10.25, -1) {};
		\node [style=none] (125) at (-9, -1.25) {};
		\node [style=none] (126) at (-9, 1.25) {};
		\node [style=none] (127) at (-10.25, 1.25) {};
		\node [style=none] (128) at (-10.25, -1.25) {};
		\node [style=none] (129) at (-11.825, 0) {};
		\node [style=none] (130) at (-14.25, 1.925) {\tiny$\textcolor{magenta}{m}, \textcolor{cyan}{n}$};
		\node [style=none] (131) at (-14.25, -0.325) {\tiny$\textcolor{orange}{k}, \textcolor{cyan}{n}$};
		\node [style=none] (132) at (-12.075, 0) {};
		\node [style=ydot] (133) at (-13.5, 1) {};
		\node [style=rdot] (134) at (-13.55, -1) {};
		\node [style=none] (135) at (-12.275, 0) {};
		\node [style=none] (136) at (-5.5, -1.25) {};
		\node [style=graydot] (137) at (-4, -0.25) {\textcolor{gray}{$\times$}};
		\node [style=none] (138) at (-7, -1.25) {};
		\node [style=none] (139) at (-5.5, -0.75) {};
		\node [style=none] (140) at (-7, -0.75) {};
		\node [style=none] (143) at (-7, 0.25) {};
		\node [style=none] (144) at (-7, -1) {};
		\node [style=none] (145) at (-5.5, -1) {};
		\node [style=none] (147) at (-3.25, 0.4) {};
		\node [style=none] (148) at (-3.25, -0.875) {};
		\node [style=none] (149) at (-3.25, -0.875) {};
		\node [style=none] (150) at (-2, -0.25) {};
		\node [style=none] (151) at (-2.75, -0.875) {};
		\node [style=none] (152) at (-2.75, 0.4) {};
		\node [style=none] (153) at (-2.5, -0.25) {};
		\node [style=none] (154) at (-2.925, -0.25) {\textcolor{gray}{$\Sigma$}};
		\node [style=none] (155) at (-3.25, -0.25) {};
		\node [style=none] (157) at (-7, 0.75) {};
		\node [style=ydot] (163) at (-4, 0.75) {};
		\node [style=none] (164) at (-2, 0.75) {};
		\node [style=ydot] (170) at (-6.25, 1.25) {};
		\node [style=rdot] (171) at (-6.3, -0.5) {};
		\node [style=none] (173) at (-2, 1.125) {};
		\node [style=rdot] (174) at (-4, 1.125) {};
		\node [style=none] (175) at (-5.5, -0.5) {};
		\node [style=none] (176) at (-5.5, 0.75) {};
		\node [style=none] (177) at (-7, 1) {};
		\node [style=none] (178) at (-5.75, 1) {};
		\node [style=bdot] (179) at (-4, 0.4) {};
		\node [style=none] (180) at (-5.5, 1.25) {};
		\node [style=none] (181) at (-5.5, 1.5) {};
		\node [style=none] (182) at (-7, 1.5) {};
		\node [style=none] (183) at (-8, 0) {$=$};
		\node [style=none] (184) at (0.5, -1.25) {};
		\node [style=graydot] (185) at (2, -0.25) {\textcolor{gray}{$\times$}};
		\node [style=none] (186) at (0, -1.25) {};
		\node [style=none] (187) at (0, -0.75) {};
		\node [style=none] (188) at (0, -0.75) {};
		\node [style=none] (189) at (0, 0.25) {};
		\node [style=none] (190) at (0, -1) {};
		\node [style=none] (191) at (0.5, -1) {};
		\node [style=none] (192) at (2.75, 0.4) {};
		\node [style=none] (193) at (2.75, -0.875) {};
		\node [style=none] (194) at (2.75, -0.875) {};
		\node [style=none] (195) at (4, -0.25) {};
		\node [style=none] (196) at (3.25, -0.875) {};
		\node [style=none] (197) at (3.25, 0.4) {};
		\node [style=none] (198) at (3.5, -0.25) {};
		\node [style=none] (199) at (3.075, -0.25) {\textcolor{gray}{$\Sigma$}};
		\node [style=none] (200) at (2.75, -0.25) {};
		\node [style=none] (201) at (0, 0.75) {};
		\node [style=none] (202) at (2, 0.75) {};
		\node [style=none] (203) at (4, 0.75) {};
		\node [style=none] (206) at (4, 1.125) {};
		\node [style=none] (207) at (2, 1.125) {};
		\node [style=none] (209) at (0.5, 0.75) {};
		\node [style=none] (210) at (0, 1) {};
		\node [style=none] (211) at (0.5, 1) {};
		\node [style=bdot] (212) at (2, 0.4) {};
		\node [style=none] (214) at (0, 1.5) {};
		\node [style=none] (215) at (0, 1.5) {};
		\node [style=none] (216) at (-1, 0) {$=$};
		\node [style=none] (217) at (5, 0) {$=$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (6.center)
			 to (0.center)
			 to [in=-135, out=0] (4);
		\draw (7.center)
			 to (1.center)
			 to [in=135, out=0] (4);
		\draw [style=fR] (11.center)
			 to (56.center)
			 to (55.center)
			 to (10.center)
			 to [in=0, out=-180] (8.center)
			 to (13.center)
			 to (12.center)
			 to (9.center)
			 to [in=180, out=0, looseness=1.25] cycle;
		\draw [style=nR] (14.center)
			 to (15.center)
			 to [in=-180, out=0] (16.center)
			 to (57.center);
		\draw [style=fO] (28.center)
			 to [in=0, out=180] (22.center)
			 to [in=0, out=180, looseness=1.25] (21.center)
			 to (27.center)
			 to (26.center)
			 to [in=180, out=0] (24.center)
			 to [in=-180, out=0, looseness=1.50] (25.center)
			 to [in=-180, out=0] (23.center)
			 to cycle;
		\draw [style=nO] (29.center)
			 to (30.center)
			 to [in=-180, out=0, looseness=1.50] (31.center)
			 to (32.center)
			 to (23.center);
		\draw [style=fB] (40.center)
			 to [in=0, out=-180] (39.center)
			 to (34.center)
			 to (33.center)
			 to (38.center)
			 to [bend right=90, looseness=1.50] (37.center)
			 to (35.center)
			 to (36.center)
			 to (42.center)
			 to [in=180, out=0] (43.center)
			 to (44.center)
			 to (41.center);
		\draw [style=nB] (17.center)
			 to (18.center)
			 to [in=180, out=0] (19.center)
			 to (50.center);
		\draw [style=nB] (45.center)
			 to (46.center)
			 to [bend right=45] (47.center);
		\draw [style=fB] (40.center) to (41.center);
		\draw (59.center)
			 to (61.center)
			 to (60.center)
			 to (41.center)
			 to (50.center)
			 to cycle;
		\draw (4) to (63.center);
		\draw (61.center) to (58.center);
		\draw (70.center)
			 to (68.center)
			 to [in=-135, out=0] (69);
		\draw [style=fO] (113.center)
			 to (115.center)
			 to [bend right=270, looseness=1.75] (116.center)
			 to (114.center)
			 to [in=180, out=0] (121.center)
			 to (122.center)
			 to (123.center)
			 to (124.center)
			 to [in=0, out=-180] (106.center)
			 to (105.center)
			 to (72.center)
			 to (71.center)
			 to [bend right=90, looseness=1.50] cycle;
		\draw [style=fR] (128.center)
			 to [in=0, out=-180] (118.center)
			 to [in=360, out=180] (111.center)
			 to [in=180, out=180, looseness=1.25] (112.center)
			 to (117.center)
			 to [bend right=90, looseness=1.50] (75.center)
			 to [in=0, out=-180] (77.center)
			 to (109.center)
			 to (110.center)
			 to [in=180, out=0] (127.center)
			 to (126.center)
			 to (125.center)
			 to cycle;
		\draw [style=fB] (94.center)
			 to [in=0, out=-180] (104.center)
			 to (103.center)
			 to (83.center)
			 to (84.center)
			 to [bend right=90, looseness=1.50] (85.center)
			 to (120.center)
			 to [in=0, out=-180] (82.center)
			 to (107.center)
			 to [in=180, out=0] (119.center)
			 to (108.center)
			 to [in=180, out=0] (87.center)
			 to (89.center);
		\draw (96.center)
			 to (98.center)
			 to (97.center)
			 to (87.center)
			 to (94.center)
			 to cycle;
		\draw (69) to (100.center);
		\draw (98.center) to (95.center);
		\draw (102.center)
			 to (101.center)
			 to [in=135, out=0] (69);
		\draw [style=nB, in=-180, out=0] (107.center) to (119.center);
		\draw [style=nB] (119.center) to (108.center);
		\draw [style=nB, in=180, out=0] (108.center) to (87.center);
		\draw [style=nB] (83.center) to (84.center);
		\draw [style=nB, in=-90, out=0] (84.center) to (129.center);
		\draw [style=nO] (72.center)
			 to (71.center)
			 to [bend right=45] (132.center);
		\draw [style=nO] (133)
			 to [in=180, out=90, looseness=1.25] (116.center)
			 to (114.center)
			 to [in=180, out=0] (121.center)
			 to (122.center);
		\draw [style=nR] (134)
			 to [in=-180, out=90] (112.center)
			 to (117.center)
			 to [in=-90, out=0] (135.center);
		\draw [style=nR] (109.center)
			 to (110.center)
			 to [in=180, out=0] (127.center)
			 to (126.center);
		\draw [style=ng] (138.center)
			 to (136.center)
			 to [in=-135, out=0] (137);
		\draw [style=fO] (163) to (164.center);
		\draw [style=fO] (140.center) to (139.center);
		\draw [style=fB] (144.center) to (145.center);
		\draw [style=fB] (147.center) to (148.center);
		\draw [style=ng] (151.center)
			 to (153.center)
			 to (152.center)
			 to (147.center)
			 to (149.center)
			 to cycle;
		\draw [style=ng] (137) to (155.center);
		\draw [style=ng] (153.center) to (150.center);
		\draw [style=nB] (144.center) to (145.center);
		\draw [style=nO] (140.center)
			 to (139.center)
			 to [in=-120, out=0] (163);
		\draw [style=nO] (163) to (164.center);
		\draw [style=ng] (137)
			 to [in=0, out=135] (176.center)
			 to (157.center);
		\draw [style=nR] (174) to (173.center);
		\draw [style=nB, in=-120, out=0] (145.center) to (179);
		\draw [style=nB] (179)
			 to [in=0, out=150] (178.center)
			 to (177.center);
		\draw [style=nO, in=0, out=150] (163) to (180.center);
		\draw [style=nO] (170) to (180.center);
		\draw [style=nR] (174)
			 to [in=0, out=-120] (175.center)
			 to (171);
		\draw [style=nR] (182.center)
			 to (181.center)
			 to [in=165, out=0] (174);
		\draw [style=ng] (186.center) to (184.center);
		\draw [style=ng, in=-135, out=0] (184.center) to (185);
		\draw [style=fO] (202.center) to (203.center);
		\draw [style=fO] (188.center) to (187.center);
		\draw [style=fB] (190.center) to (191.center);
		\draw [style=fB] (192.center) to (193.center);
		\draw [style=ng] (196.center) to (198.center);
		\draw [style=ng] (198.center) to (197.center);
		\draw [style=ng] (197.center) to (192.center);
		\draw [style=ng] (192.center) to (194.center);
		\draw [style=ng] (194.center) to (196.center);
		\draw [style=ng] (185) to (200.center);
		\draw [style=ng] (198.center) to (195.center);
		\draw [style=nB] (190.center) to (191.center);
		\draw [style=nO] (188.center)
			 to (187.center)
			 to [in=-180, out=0] (202.center);
		\draw [style=nO] (202.center) to (203.center);
		\draw [style=ng] (185)
			 to [in=0, out=135] (209.center)
			 to (201.center);
		\draw [style=nR] (207.center) to (206.center);
		\draw [style=nB, in=-120, out=0] (191.center) to (212);
		\draw [style=nB] (212)
			 to [in=0, out=150] (211.center)
			 to (210.center);
		\draw [style=nR] (215.center)
			 to (214.center)
			 to [in=180, out=0] (207.center);
		\draw [style=nB] (179) to (147.center);
		\draw [style=nB] (212) to (192.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/ML/towards-matrix-contraction/tensor-contrdisp.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (-1.5, -1) {};
		\node [style=none] (1) at (-1.5, 1) {};
		\node [style=dot] (4) at (0, 0) {$\times$};
		\node [style=none] (6) at (-2.25, -1) {};
		\node [style=none] (7) at (-2.25, 1) {};
		\node [style=none] (8) at (-1.5, 0.25) {};
		\node [style=none] (9) at (-1.5, 1.75) {};
		\node [style=none] (10) at (0, -1.375) {};
		\node [style=none] (11) at (0, 1.375) {};
		\node [style=none] (12) at (-2.25, 1.75) {};
		\node [style=none] (13) at (-2.25, 0.25) {};
		\node [style=none] (14) at (-2.25, 1.75) {};
		\node [style=none] (15) at (-1.5, 1.75) {};
		\node [style=none] (16) at (0, 1.375) {};
		\node [style=none] (17) at (-2.25, 1.5) {};
		\node [style=none] (18) at (-1.25, 1.5) {};
		\node [style=none] (19) at (0.25, 0.625) {};
		\node [style=none] (21) at (-1.25, -1.75) {};
		\node [style=none] (22) at (0.25, -1.05) {};
		\node [style=none] (23) at (2, 1.025) {};
		\node [style=none] (24) at (-1.5, -0.25) {};
		\node [style=none] (25) at (0, 1.025) {};
		\node [style=none] (26) at (-2.25, -0.25) {};
		\node [style=none] (27) at (-2.25, -1.75) {};
		\node [style=none] (28) at (2, -1.05) {};
		\node [style=none] (29) at (-2.25, -0.25) {};
		\node [style=none] (30) at (-1.5, -0.25) {};
		\node [style=none] (31) at (0, 1.025) {};
		\node [style=none] (32) at (1, 1.025) {};
		\node [style=none] (33) at (-2.25, -0.5) {};
		\node [style=none] (34) at (-2.25, -1.5) {};
		\node [style=none] (35) at (-2.25, 0.5) {};
		\node [style=none] (36) at (-2.25, 1.5) {};
		\node [style=none] (37) at (-1.5, 0.5) {};
		\node [style=none] (38) at (-1.5, -0.5) {};
		\node [style=none] (39) at (-1.25, -1.5) {};
		\node [style=none] (40) at (0, -0.65) {};
		\node [style=none] (41) at (0.75, -0.65) {};
		\node [style=none] (42) at (-1.25, 1.5) {};
		\node [style=none] (43) at (0.25, 0.625) {};
		\node [style=none] (44) at (0.75, 0.625) {};
		\node [style=none] (45) at (-2.25, -0.5) {};
		\node [style=none] (46) at (-1.475, -0.5) {};
		\node [style=none] (47) at (-1.05, 0) {};
		\node [style=none] (50) at (0.75, 0.625) {};
		\node [style=none] (55) at (2, -1.375) {};
		\node [style=none] (56) at (2, 1.4) {};
		\node [style=none] (57) at (2, 1.4) {};
		\node [style=none] (58) at (2, 0) {};
		\node [style=none] (59) at (1.25, 0.625) {};
		\node [style=none] (60) at (1.25, -0.65) {};
		\node [style=none] (61) at (1.5, 0) {};
		\node [style=none] (62) at (1.075, 0) {$\Sigma$};
		\node [style=none] (63) at (0.75, 0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (6.center)
			 to (0.center)
			 to [in=-135, out=0] (4);
		\draw (7.center)
			 to (1.center)
			 to [in=135, out=0] (4);
		\draw [style=fR] (11.center)
			 to (56.center)
			 to (55.center)
			 to (10.center)
			 to [in=0, out=-180] (8.center)
			 to (13.center)
			 to (12.center)
			 to (9.center)
			 to [in=180, out=0, looseness=1.25] cycle;
		\draw [style=nR] (14.center)
			 to (15.center)
			 to [in=-180, out=0] (16.center)
			 to (57.center);
		\draw [style=fO] (28.center)
			 to [in=0, out=180] (22.center)
			 to [in=0, out=180, looseness=1.25] (21.center)
			 to (27.center)
			 to (26.center)
			 to [in=180, out=0] (24.center)
			 to [in=-180, out=0, looseness=1.50] (25.center)
			 to [in=-180, out=0] (23.center)
			 to cycle;
		\draw [style=nO] (29.center)
			 to (30.center)
			 to [in=-180, out=0, looseness=1.50] (31.center)
			 to (32.center)
			 to (23.center);
		\draw [style=fB] (40.center)
			 to [in=0, out=-180] (39.center)
			 to (34.center)
			 to (33.center)
			 to (38.center)
			 to [bend right=90, looseness=1.50] (37.center)
			 to (35.center)
			 to (36.center)
			 to (42.center)
			 to [in=180, out=0] (43.center)
			 to (44.center)
			 to (41.center);
		\draw [style=nB] (17.center)
			 to (18.center)
			 to [in=180, out=0] (19.center)
			 to (50.center);
		\draw [style=nB] (45.center)
			 to (46.center)
			 to [bend right=45] (47.center);
		\draw [style=fB] (40.center) to (41.center);
		\draw (59.center)
			 to (61.center)
			 to (60.center)
			 to (41.center)
			 to (50.center)
			 to cycle;
		\draw (4) to (63.center);
		\draw (61.center) to (58.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/displaymaps/comonoidfnsvert.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (2) at (-1.25, 0) {};
		\node [style=none] (3) at (0.75, 2) {};
		\node [style=none] (4) at (0.75, 1) {};
		\node [style=none] (5) at (-0.5, 0) {};
		\node [style=none] (6) at (-2.25, 2) {(a)};
		\node [style=none] (7) at (-2.25, 1) {(b)};
		\node [style=none] (8) at (-2.25, 0) {(c)};
		\node [style=none] (9) at (1.75, 2) {($\alpha$)};
		\node [style=none] (10) at (1.75, 1) {($\beta$)};
		\node [style=none] (13) at (3.5, -1.25) {$\alpha \mapsto$ a};
		\node [style=none] (14) at (3.5, -2.25) {$\beta \mapsto$ a};
		\node [style=none] (16) at (2, -2.25) {\Huge $\{$};
		\node [style=none] (17) at (-2, -2.25) {$\{$ a,b,c $\} \leftarrow \{ \alpha, \beta, \gamma \}:$};
		\node [style=Bdot] (18) at (-0.5, 0) {};
		\node [style=Bdot] (19) at (0, 1.5) {};
		\node [style=none] (20) at (-1.25, 2) {};
		\node [style=none] (21) at (0.75, 0) {};
		\node [style=none] (22) at (-1.25, 1) {};
		\node [style=none] (23) at (1.75, 0) {($\gamma$)};
		\node [style=none] (24) at (3.5, -3.25) {$\gamma \mapsto$ b};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [in=180, out=0] (2.center) to (5.center);
		\draw [in=90, out=180] (3.center) to (19);
		\draw [in=180, out=-90] (19) to (4.center);
		\draw [in=180, out=0] (20.center) to (19);
		\draw [in=-180, out=0] (22.center) to (21.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/displaymaps/pfnsvert.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (2) at (-1.25, 0) {};
		\node [style=none] (3) at (0.75, 2) {};
		\node [style=none] (4) at (0.75, 1) {};
		\node [style=none] (5) at (-0.5, 0) {};
		\node [style=none] (6) at (-2.25, 2) {(a)};
		\node [style=none] (7) at (-2.25, 1) {(b)};
		\node [style=none] (8) at (-2.25, 0) {(c)};
		\node [style=none] (9) at (1.75, 2) {($\alpha$)};
		\node [style=none] (10) at (1.75, 1) {($\beta$)};
		\node [style=none] (13) at (-2.25, -2.75) {$\alpha \mapsto$ a};
		\node [style=none] (14) at (-2.25, -3.75) {$\beta \mapsto$ a};
		\node [style=none] (16) at (-3.75, -3.25) {\Huge $\{$};
		\node [style=none] (17) at (0, -1.5) {$\{$ a,b,c $\} \leftarrow \{ \alpha, \beta\} \subset \{ \alpha,\beta,\gamma \}$};
		\node [style=Bdot] (18) at (-0.5, 0) {};
		\node [style=Bdot] (19) at (0, 1.5) {};
		\node [style=none] (20) at (-1.25, 2) {};
		\node [style=none] (21) at (0.75, 0) {};
		\node [style=none] (23) at (1.75, 0) {($\gamma$)};
		\node [style=none] (24) at (2, -3.25) {$\gamma$ padded by $\star$};
		\node [style=dot] (25) at (-0.25, 0.75) {$\star$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [in=180, out=0] (2.center) to (5.center);
		\draw [in=90, out=180] (3.center) to (19);
		\draw [in=180, out=-90] (19) to (4.center);
		\draw [in=180, out=0] (20.center) to (19);
		\draw [in=180, out=-15] (25) to (21.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/padadd.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=dgreendot] (0) at (-0.75, 0.5) {$0$};
		\node [style=none] (1) at (-2, 0.5) {};
		\node [style=none] (2) at (0.5, 0.5) {};
		\node [style=none] (3) at (-2, 0) {};
		\node [style=none] (4) at (0.5, 0) {};
		\node [style=none] (5) at (0.5, 0.5) {};
		\node [style=none] (6) at (0.5, -0.5) {};
		\node [style=none] (7) at (1, 0.5) {};
		\node [style=none] (8) at (1.25, 0) {};
		\node [style=none] (9) at (1, -0.5) {};
		\node [style=none] (10) at (2, 0) {};
		\node [style=none] (11) at (0.825, 0) {$\textcolor{gray}{\Sigma}$};
		\node [style=none] (13) at (4, 0.5) {};
		\node [style=none] (14) at (4.75, 0.5) {};
		\node [style=none] (15) at (4, 0) {};
		\node [style=none] (16) at (4.75, 0) {};
		\node [style=none] (17) at (4.75, 0.5) {};
		\node [style=none] (18) at (4.75, -0.5) {};
		\node [style=none] (19) at (5.25, 0.5) {};
		\node [style=none] (20) at (5.5, 0) {};
		\node [style=none] (21) at (5.25, -0.5) {};
		\node [style=none] (22) at (6.25, 0) {};
		\node [style=none] (23) at (5.075, 0) {$\textcolor{gray}{\Sigma}$};
		\node [style=none] (24) at (3, 0) {$=$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=nO] (1.center) to (0);
		\draw [style=nB] (0) to (2.center);
		\draw [style=ng] (3.center) to (4.center);
		\draw [style=ng] (7.center)
			 to (8.center)
			 to (9.center)
			 to (6.center)
			 to (5.center)
			 to cycle;
		\draw [style=ng] (8.center) to (10.center);
		\draw [style=ng] (15.center) to (16.center);
		\draw [style=ng] (19.center)
			 to (20.center)
			 to (21.center)
			 to (18.center)
			 to (17.center)
			 to cycle;
		\draw [style=ng] (20.center) to (22.center);
		\draw [style=nO] (13.center) to (17.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/padmult.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=dgreendot] (0) at (-0.75, 0.5) {$1$};
		\node [style=none] (1) at (-2, 0.5) {};
		\node [style=none] (2) at (0.5, 0.5) {};
		\node [style=none] (3) at (-2, 0) {};
		\node [style=none] (4) at (0.5, 0) {};
		\node [style=none] (5) at (0.5, 0.5) {};
		\node [style=none] (6) at (0.5, -0.5) {};
		\node [style=none] (7) at (1, 0.5) {};
		\node [style=none] (8) at (1.25, 0) {};
		\node [style=none] (9) at (1, -0.5) {};
		\node [style=none] (10) at (2, 0) {};
		\node [style=none] (11) at (0.825, 0) {$\textcolor{gray}{\Pi}$};
		\node [style=none] (13) at (4, 0.5) {};
		\node [style=none] (14) at (4.75, 0.5) {};
		\node [style=none] (15) at (4, 0) {};
		\node [style=none] (16) at (4.75, 0) {};
		\node [style=none] (17) at (4.75, 0.5) {};
		\node [style=none] (18) at (4.75, -0.5) {};
		\node [style=none] (19) at (5.25, 0.5) {};
		\node [style=none] (20) at (5.5, 0) {};
		\node [style=none] (21) at (5.25, -0.5) {};
		\node [style=none] (22) at (6.25, 0) {};
		\node [style=none] (23) at (5.075, 0) {$\textcolor{gray}{\Pi}$};
		\node [style=none] (24) at (3, 0) {$=$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=nO] (1.center) to (0);
		\draw [style=nB] (0) to (2.center);
		\draw [style=ng] (3.center) to (4.center);
		\draw [style=ng] (7.center)
			 to (8.center)
			 to (9.center)
			 to (6.center)
			 to (5.center)
			 to cycle;
		\draw [style=ng] (8.center) to (10.center);
		\draw [style=ng] (15.center) to (16.center);
		\draw [style=ng] (19.center)
			 to (20.center)
			 to (21.center)
			 to (18.center)
			 to (17.center)
			 to cycle;
		\draw [style=ng] (20.center) to (22.center);
		\draw [style=nO] (13.center) to (17.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/padsoftmax.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=dgreendot] (0) at (-1, 0.5) {\tiny-$\infty$};
		\node [style=none] (1) at (-2.25, 0.5) {};
		\node [style=none] (2) at (0.25, 0.5) {};
		\node [style=none] (3) at (-2.25, 0) {};
		\node [style=none] (4) at (0.25, 0) {};
		\node [style=none] (5) at (0.25, 0.5) {};
		\node [style=none] (6) at (0.25, -0.5) {};
		\node [style=none] (7) at (1.25, 0.5) {};
		\node [style=none] (8) at (1.25, 0) {};
		\node [style=none] (9) at (1.25, -0.5) {};
		\node [style=none] (10) at (2, 0) {};
		\node [style=none] (11) at (0.75, 0) {$\textcolor{gray}{\sigma}$};
		\node [style=none] (24) at (3, 0) {$=$};
		\node [style=none] (25) at (2, 0.5) {};
		\node [style=dgreendot] (26) at (7, 0.5) {$0$};
		\node [style=none] (27) at (8.25, 0.5) {};
		\node [style=none] (28) at (5.75, 0.5) {};
		\node [style=none] (29) at (8.25, 0) {};
		\node [style=none] (30) at (5.75, 0) {};
		\node [style=none] (31) at (5.75, 0.5) {};
		\node [style=none] (32) at (5.75, -0.5) {};
		\node [style=none] (33) at (4.75, 0.5) {};
		\node [style=none] (34) at (4.75, 0) {};
		\node [style=none] (35) at (4.75, -0.5) {};
		\node [style=none] (36) at (4, 0) {};
		\node [style=none] (37) at (5.25, 0) {$\textcolor{gray}{\sigma}$};
		\node [style=none] (38) at (4, 0.5) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=nO] (1.center) to (0);
		\draw [style=nB] (0) to (2.center);
		\draw [style=ng] (3.center) to (4.center);
		\draw [style=ng] (7.center)
			 to (8.center)
			 to (9.center)
			 to (6.center)
			 to (5.center)
			 to cycle;
		\draw [style=ng] (8.center) to (10.center);
		\draw [style=nB] (7.center) to (25.center);
		\draw [style=nB] (27.center) to (26);
		\draw [style=nO] (26) to (28.center);
		\draw [style=ng] (29.center) to (30.center);
		\draw [style=ng] (33.center)
			 to (34.center)
			 to (35.center)
			 to (32.center)
			 to (31.center)
			 to cycle;
		\draw [style=ng] (34.center) to (36.center);
		\draw [style=nO] (33.center) to (38.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/raggedoptions.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (-9.5, 1) {};
		\node [style=none] (1) at (-8.5, 1) {};
		\node [style=none] (2) at (-9.5, 0.5) {};
		\node [style=none] (3) at (-8.5, 0.5) {};
		\node [style=none] (4) at (-9.5, -0.25) {};
		\node [style=none] (5) at (-8.5, -0.25) {};
		\node [style=none] (6) at (-8.5, -1.25) {};
		\node [style=none] (7) at (-9.5, -1.25) {};
		\node [style=none] (8) at (-9.5, -0.5) {};
		\node [style=none] (9) at (-8.5, -0.5) {};
		\node [style=none] (10) at (-8.5, -1) {};
		\node [style=none] (11) at (-9.5, -1) {};
		\node [style=none] (12) at (-9.5, 0) {\tiny$\textcolor{blue}{m},\textcolor{red}{n}$};
		\node [style=none] (13) at (-9.5, 1.25) {\tiny$\textcolor{orange}{l}$};
		\node [style=none] (14) at (-8.5, 0.75) {};
		\node [style=none] (15) at (-9.5, 0.75) {};
		\node [style=none] (16) at (-9.5, -0.75) {};
		\node [style=none] (17) at (-8.5, -0.75) {};
		\node [style=none] (18) at (-8.5, 1.25) {};
		\node [style=none] (19) at (-8.5, -1.5) {};
		\node [style=none] (20) at (-6, -1.5) {};
		\node [style=none] (21) at (-6, 1.25) {};
		\node [style=none] (22) at (-7.25, 0) {\texttt{pack}};
		\node [style=none] (23) at (-3.5, 1.25) {};
		\node [style=none] (24) at (-3.5, -1.5) {};
		\node [style=none] (25) at (-1, -1.5) {};
		\node [style=none] (26) at (-1, 1.25) {};
		\node [style=none] (27) at (-2.25, 0) {\texttt{unpack}};
		\node [style=none] (28) at (-6, 0) {};
		\node [style=none] (29) at (-3.5, 0) {};
		\node [style=none] (30) at (-6, 0.25) {};
		\node [style=none] (31) at (-3.5, 0.25) {};
		\node [style=none] (32) at (-6, -0.25) {};
		\node [style=none] (33) at (-3.5, -0.25) {};
		\node [style=none] (34) at (-4.75, 0.5) {\tiny$[\textcolor{orange}{l},(\textcolor{blue}{m},\textcolor{red}{n})]$};
		\node [style=none] (35) at (0, 1) {};
		\node [style=none] (36) at (-1, 1) {};
		\node [style=none] (37) at (0, 0.5) {};
		\node [style=none] (38) at (-1, 0.5) {};
		\node [style=none] (39) at (0, -0.25) {};
		\node [style=none] (40) at (-1, -0.25) {};
		\node [style=none] (41) at (-1, -1.25) {};
		\node [style=none] (42) at (0, -1.25) {};
		\node [style=none] (43) at (0, -0.5) {};
		\node [style=none] (44) at (-1, -0.5) {};
		\node [style=none] (45) at (-1, -1) {};
		\node [style=none] (46) at (0, -1) {};
		\node [style=none] (47) at (0, 0) {\tiny$\textcolor{blue}{m},\textcolor{red}{n}$};
		\node [style=none] (48) at (0, 1.25) {\tiny$\textcolor{orange}{l}$};
		\node [style=none] (49) at (-1, 0.75) {};
		\node [style=none] (50) at (0, 0.75) {};
		\node [style=none] (51) at (0, -0.75) {};
		\node [style=none] (52) at (-1, -0.75) {};
		\node [style=none] (53) at (6, 0.75) {};
		\node [style=none] (54) at (7, 0.75) {};
		\node [style=none] (65) at (6, -0.25) {\tiny$\textcolor{blue}{m},\textcolor{red}{n}$};
		\node [style=none] (70) at (6, 1) {\tiny$\textcolor{orange}{l},1$};
		\node [style=none] (71) at (6, -0.5) {};
		\node [style=none] (72) at (6, -0.75) {};
		\node [style=none] (73) at (7, -0.5) {};
		\node [style=none] (74) at (7, -0.75) {};
		\node [style=none] (75) at (6, 0.5) {};
		\node [style=none] (76) at (7, 0.5) {};
		\node [style=none] (77) at (6, 0.25) {};
		\node [style=none] (78) at (13, 0.25) {};
		\node [style=none] (79) at (6, -1) {};
		\node [style=none] (80) at (13, -1) {};
		\node [style=none] (81) at (1, 0) {$=$};
		\node [style=none] (82) at (2, 1) {};
		\node [style=none] (83) at (4, 1) {};
		\node [style=none] (84) at (2, 0.5) {};
		\node [style=none] (85) at (4, 0.5) {};
		\node [style=none] (86) at (2, -0.25) {};
		\node [style=none] (87) at (4, -0.25) {};
		\node [style=none] (88) at (4, -1.25) {};
		\node [style=none] (89) at (2, -1.25) {};
		\node [style=none] (90) at (2, -0.5) {};
		\node [style=none] (91) at (4, -0.5) {};
		\node [style=none] (92) at (4, -1) {};
		\node [style=none] (93) at (2, -1) {};
		\node [style=none] (94) at (3, 0) {\tiny$\textcolor{blue}{m},\textcolor{red}{n}$};
		\node [style=none] (95) at (4, 0.75) {};
		\node [style=none] (96) at (2, 0.75) {};
		\node [style=none] (97) at (2, -0.75) {};
		\node [style=none] (98) at (4, -0.75) {};
		\node [style=none] (99) at (3, 1.25) {\tiny$\textcolor{orange}{l}$};
		\node [style=none] (100) at (5, 0) {$=$};
		\node [style=greendot] (101) at (7.5, 0) {$\star$};
		\node [style=none] (103) at (13, 0.75) {};
		\node [style=none] (104) at (12, 0.75) {};
		\node [style=none] (105) at (13, -0.25) {\tiny$\textcolor{blue}{m},\textcolor{red}{n}$};
		\node [style=none] (106) at (13, -0.5) {};
		\node [style=none] (107) at (13, -0.75) {};
		\node [style=none] (108) at (12, -0.5) {};
		\node [style=none] (109) at (12, -0.75) {};
		\node [style=none] (110) at (13, 0.5) {};
		\node [style=none] (111) at (12, 0.5) {};
		\node [style=greendot] (113) at (11.5, 0) {$\star$};
		\node [style=none] (114) at (13, 1) {\tiny$\textcolor{orange}{l},1$};
		\node [style=none] (115) at (8, -0.75) {};
		\node [style=none] (116) at (8, 0.75) {};
		\node [style=none] (117) at (11, 0.75) {};
		\node [style=none] (118) at (11, -0.75) {};
		\node [style=none] (119) at (9.5, 1) {\tiny max$\{\textcolor{orange}{l},\textcolor{blue}{m}\}$};
		\node [style=none] (120) at (9.5, -0.5) {\tiny max$\{ 1,  \textcolor{red}{n} \}$};
		\node [style=none] (121) at (7, 1.25) {};
		\node [style=none] (122) at (7, -1.25) {};
		\node [style=none] (123) at (8, -1.25) {};
		\node [style=none] (124) at (8, 1.25) {};
		\node [style=none] (125) at (11, 1.25) {};
		\node [style=none] (126) at (11, -1.25) {};
		\node [style=none] (127) at (12, -1.25) {};
		\node [style=none] (128) at (12, 1.25) {};
		\node [style=none] (129) at (7, 1.75) {\texttt{pad}$_\star$};
		\node [style=none] (130) at (11, 1.75) {\texttt{unpad}$_\star$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=fO] (1.center)
			 to (0.center)
			 to (2.center)
			 to (3.center)
			 to cycle;
		\draw [style=fB] (5.center)
			 to (6.center)
			 to (7.center)
			 to (4.center)
			 to cycle;
		\draw [style=fR] (9.center)
			 to (10.center)
			 to (11.center)
			 to (8.center)
			 to cycle;
		\draw [style=nO] (0.center) to (1.center);
		\draw [style=nB] (4.center) to (5.center);
		\draw [style=nR] (8.center) to (9.center);
		\draw (15.center) to (14.center);
		\draw (16.center) to (17.center);
		\draw (18.center)
			 to (21.center)
			 to (20.center)
			 to (19.center)
			 to cycle;
		\draw (20.center)
			 to (19.center)
			 to (18.center)
			 to (21.center)
			 to cycle;
		\draw (23.center)
			 to (26.center)
			 to (25.center)
			 to (24.center)
			 to cycle;
		\draw (25.center)
			 to (24.center)
			 to (23.center)
			 to (26.center)
			 to cycle;
		\draw (28.center) to (29.center);
		\draw [style=fPurple] (33.center)
			 to (31.center)
			 to (30.center)
			 to (32.center)
			 to cycle;
		\draw [style=ndPurple] (30.center) to (31.center);
		\draw [style=fO] (36.center)
			 to (35.center)
			 to (37.center)
			 to (38.center)
			 to cycle;
		\draw [style=fB] (40.center)
			 to (41.center)
			 to (42.center)
			 to (39.center)
			 to cycle;
		\draw [style=fR] (44.center)
			 to (45.center)
			 to (46.center)
			 to (43.center)
			 to cycle;
		\draw [style=nO] (35.center) to (36.center);
		\draw [style=nB] (39.center) to (40.center);
		\draw [style=nR, bend left=360] (43.center) to (44.center);
		\draw (50.center) to (49.center);
		\draw (51.center) to (52.center);
		\draw [style=nO] (53.center)
			 to (54.center)
			 to [in=90, out=0] (101);
		\draw [style=nB] (71.center)
			 to (73.center)
			 to [in=-105, out=0] (101);
		\draw [style=nR] (72.center) to (74.center);
		\draw [style=D] (75.center) to (76.center);
		\draw [style=ng] (77.center) to (78.center);
		\draw [style=ng] (79.center) to (80.center);
		\draw [style=fO] (83.center)
			 to (82.center)
			 to (84.center)
			 to (85.center)
			 to cycle;
		\draw [style=fB] (87.center)
			 to (88.center)
			 to (89.center)
			 to (86.center)
			 to cycle;
		\draw [style=fR] (90.center)
			 to (91.center)
			 to (92.center)
			 to (93.center)
			 to cycle;
		\draw [style=nO] (82.center) to (83.center);
		\draw [style=nB] (86.center) to (87.center);
		\draw [style=nR] (90.center) to (91.center);
		\draw (96.center) to (95.center);
		\draw (97.center) to (98.center);
		\draw [style=D, in=105, out=0] (76.center) to (101);
		\draw [style=nR, in=-90, out=0, looseness=1.25] (74.center) to (101);
		\draw [style=nO] (103.center)
			 to (104.center)
			 to [in=90, out=180] (113);
		\draw [style=nB] (106.center)
			 to (108.center)
			 to [in=-75, out=180] (113);
		\draw [style=nR] (107.center) to (109.center);
		\draw [style=D] (110.center) to (111.center);
		\draw [style=D, in=75, out=180] (111.center) to (113);
		\draw [style=nR, in=-90, out=180, looseness=1.25] (109.center) to (113);
		\draw [style=nGreen] (101)
			 to [in=180, out=75] (116.center)
			 to (117.center)
			 to [in=105, out=0] (113);
		\draw [style=nGreen] (101)
			 to [in=-180, out=-75] (115.center)
			 to (118.center)
			 to [in=-105, out=0] (113);
		\draw [style=H] (121.center)
			 to (122.center)
			 to (123.center)
			 to (124.center)
			 to cycle;
		\draw [style=H] (126.center)
			 to (127.center)
			 to (128.center)
			 to (125.center)
			 to cycle;
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/stringdiagrams/comonoidlaws.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=Bdot] (0) at (-3.25, 0) {};
		\node [style=none] (1) at (-4, 0) {};
		\node [style=none] (3) at (-2.25, -0.5) {};
		\node [style=none] (4) at (-2.25, 0.5) {};
		\node [style=Bdot] (5) at (-2.25, 0.5) {};
		\node [style=none] (6) at (-1.5, -0.5) {};
		\node [style=none] (7) at (-0.5, 0) {$=$};
		\node [style=none] (15) at (0.5, 0) {};
		\node [style=none] (16) at (3, 0) {};
		\node [style=none] (17) at (-4, -2.25) {};
		\node [style=Bdot] (18) at (-3, -2.25) {};
		\node [style=none] (19) at (-2.5, -1.75) {};
		\node [style=none] (20) at (-2.5, -2.75) {};
		\node [style=none] (21) at (-1.5, -1.75) {};
		\node [style=none] (22) at (-1.5, -2.75) {};
		\node [style=none] (23) at (0.5, -2.25) {};
		\node [style=Bdot] (24) at (1.5, -2.25) {};
		\node [style=none] (25) at (2, -1.75) {};
		\node [style=none] (26) at (2, -2.75) {};
		\node [style=none] (27) at (3.25, -2.75) {};
		\node [style=none] (28) at (3.25, -1.75) {};
		\node [style=none] (29) at (-0.5, -2.25) {$=$};
		\node [style=Bdot] (30) at (-3, 2.25) {};
		\node [style=none] (31) at (-4, 2.25) {};
		\node [style=none] (32) at (-2.5, 1.5) {};
		\node [style=none] (33) at (-2.5, 3) {};
		\node [style=none] (34) at (-1.5, 1.5) {};
		\node [style=none] (35) at (-0.5, 2.5) {$=$};
		\node [style=Bdot] (36) at (-2, 3) {};
		\node [style=none] (37) at (-1.5, 3.5) {};
		\node [style=none] (38) at (-1.5, 2.5) {};
		\node [style=Bdot] (39) at (1.5, 2.75) {};
		\node [style=none] (40) at (0.5, 2.75) {};
		\node [style=none] (41) at (2, 3.5) {};
		\node [style=none] (42) at (2, 2) {};
		\node [style=none] (43) at (3, 3.5) {};
		\node [style=Bdot] (44) at (2.5, 2) {};
		\node [style=none] (45) at (3, 1.5) {};
		\node [style=none] (46) at (3, 2.5) {};
		\node [style=none] (47) at (-4, -5) {$\forall f:$};
		\node [style=none] (48) at (-1.25, -5) {};
		\node [style=Bdot] (49) at (-0.5, -5) {};
		\node [style=none] (50) at (0, -4.5) {};
		\node [style=none] (51) at (0, -5.5) {};
		\node [style=none] (52) at (-2.25, -4.5) {};
		\node [style=none] (53) at (-2.25, -5.5) {};
		\node [style=none] (54) at (-1.25, -5.5) {};
		\node [style=none] (55) at (-1.25, -4.5) {};
		\node [style=none] (56) at (-1.75, -5) {$f$};
		\node [style=none] (57) at (-2.25, -5) {};
		\node [style=none] (58) at (-3, -5) {};
		\node [style=none] (59) at (1, -5) {$=$};
		\node [style=none] (60) at (-4, -7) {$\forall f:$};
		\node [style=none] (61) at (-1.25, -7) {};
		\node [style=Bdot] (62) at (-0.5, -7) {};
		\node [style=none] (65) at (-2.25, -6.5) {};
		\node [style=none] (66) at (-2.25, -7.5) {};
		\node [style=none] (67) at (-1.25, -7.5) {};
		\node [style=none] (68) at (-1.25, -6.5) {};
		\node [style=none] (69) at (-1.75, -7) {$f$};
		\node [style=none] (70) at (-2.25, -7) {};
		\node [style=none] (71) at (-3, -7) {};
		\node [style=none] (72) at (1, -7) {$=$};
		\node [style=none] (73) at (2, -5) {};
		\node [style=Bdot] (74) at (2.75, -5) {};
		\node [style=none] (75) at (3.25, -4.25) {};
		\node [style=none] (76) at (3.25, -5.75) {};
		\node [style=none] (77) at (4.25, -4.25) {};
		\node [style=none] (78) at (3.25, -3.75) {};
		\node [style=none] (79) at (3.25, -4.75) {};
		\node [style=none] (80) at (4.25, -4.75) {};
		\node [style=none] (81) at (4.25, -3.75) {};
		\node [style=none] (82) at (3.75, -4.25) {$f$};
		\node [style=none] (83) at (4.25, -5.75) {};
		\node [style=none] (84) at (3.25, -5.25) {};
		\node [style=none] (85) at (3.25, -6.25) {};
		\node [style=none] (86) at (4.25, -6.25) {};
		\node [style=none] (87) at (4.25, -5.25) {};
		\node [style=none] (88) at (3.75, -5.75) {$f$};
		\node [style=none] (89) at (5, -5.75) {};
		\node [style=none] (90) at (5, -4.25) {};
		\node [style=none] (91) at (2, -7) {};
		\node [style=Bdot] (92) at (3.75, -7) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (1.center) to (0);
		\draw (0)
			 to [in=-180, out=75] (4.center)
			 to [in=180, out=0] (5);
		\draw (0)
			 to [in=180, out=-75] (3.center)
			 to [in=180, out=0] (6.center);
		\draw (15.center) to (16.center);
		\draw (17.center) to (18);
		\draw (18)
			 to [in=180, out=-90] (20.center)
			 to [in=180, out=0] (22.center);
		\draw (18)
			 to [in=180, out=90] (19.center)
			 to [in=180, out=0] (21.center);
		\draw (23.center) to (24);
		\draw (24)
			 to [in=180, out=-90] (26.center)
			 to [in=180, out=0] (28.center);
		\draw (24)
			 to [in=180, out=90] (25.center)
			 to [in=180, out=0] (27.center);
		\draw (31.center) to (30);
		\draw (30)
			 to [in=-180, out=90] (33.center)
			 to (36);
		\draw (30)
			 to [in=-180, out=-90] (32.center)
			 to [in=180, out=0] (34.center);
		\draw [in=180, out=-90] (36) to (38.center);
		\draw [in=180, out=90] (36) to (37.center);
		\draw (40.center) to (39);
		\draw (39)
			 to [in=180, out=-90] (42.center)
			 to (44);
		\draw (39)
			 to [in=180, out=90] (41.center)
			 to [in=-180, out=0] (43.center);
		\draw [in=-180, out=90] (44) to (46.center);
		\draw [in=-180, out=-90] (44) to (45.center);
		\draw (48.center) to (49);
		\draw [in=180, out=-90] (49) to (51.center);
		\draw [in=180, out=90] (49) to (50.center);
		\draw (55.center)
			 to (54.center)
			 to (53.center)
			 to (52.center)
			 to cycle;
		\draw (58.center) to (57.center);
		\draw (61.center) to (62);
		\draw (68.center)
			 to (67.center)
			 to (66.center)
			 to (65.center)
			 to cycle;
		\draw (71.center) to (70.center);
		\draw (73.center) to (74);
		\draw [in=180, out=-90] (74) to (76.center);
		\draw [in=180, out=90] (74) to (75.center);
		\draw (81.center)
			 to (80.center)
			 to (79.center)
			 to (78.center)
			 to cycle;
		\draw (87.center)
			 to (86.center)
			 to (85.center)
			 to (84.center)
			 to cycle;
		\draw (83.center) to (89.center);
		\draw (77.center) to (90.center);
		\draw (91.center) to (92);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/stringdiagrams/interchange2.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (-3.5, 5.75) {};
		\node [style=none] (2) at (-1.75, 6) {};
		\node [style=none] (3) at (-1.75, 4.5) {};
		\node [style=none] (4) at (-0.75, 4.5) {};
		\node [style=none] (5) at (-0.75, 6) {};
		\node [style=none] (10) at (-1.25, 5.25) {$f$};
		\node [style=none] (12) at (-1.75, 5.75) {};
		\node [style=none] (14) at (3.75, 5.75) {};
		\node [style=none] (18) at (-1.75, 4.75) {};
		\node [style=none] (19) at (-3.5, 4.75) {};
		\node [style=none] (20) at (-0.75, 5.75) {};
		\node [style=none] (21) at (3.75, 4.75) {};
		\node [style=none] (22) at (-0.75, 4.75) {};
		\node [style=none] (23) at (-2.5, 5.45) {\small$\vdots$};
		\node [style=none] (24) at (-0.25, 5.45) {\small$\vdots$};
		\node [style=none] (25) at (-3.5, 3.75) {};
		\node [style=none] (26) at (1, 4) {};
		\node [style=none] (27) at (1, 2.5) {};
		\node [style=none] (28) at (2, 2.5) {};
		\node [style=none] (29) at (2, 4) {};
		\node [style=none] (30) at (1.5, 3.25) {$g$};
		\node [style=none] (31) at (1, 3.75) {};
		\node [style=none] (32) at (3.75, 3.75) {};
		\node [style=none] (33) at (1, 2.75) {};
		\node [style=none] (34) at (-3.5, 2.75) {};
		\node [style=none] (35) at (2, 3.75) {};
		\node [style=none] (36) at (3.75, 2.75) {};
		\node [style=none] (37) at (2, 2.75) {};
		\node [style=none] (38) at (0.5, 3.45) {\small$\vdots$};
		\node [style=none] (39) at (2.75, 3.45) {\small$\vdots$};
		\node [style=none] (48) at (-3, 5.25) {$j$};
		\node [style=none] (49) at (0.25, 5.25) {$k$};
		\node [style=none] (50) at (0, 3.25) {$u$};
		\node [style=none] (51) at (3.25, 3.25) {$v$};
		\node [style=none] (52) at (-2, 0.75) {};
		\node [style=none] (53) at (-0.5, 1) {};
		\node [style=none] (54) at (-0.5, -0.5) {};
		\node [style=none] (55) at (0.5, -0.5) {};
		\node [style=none] (56) at (0.5, 1) {};
		\node [style=none] (57) at (0, 0.25) {$f$};
		\node [style=none] (58) at (-0.5, 0.75) {};
		\node [style=none] (59) at (2, 0.75) {};
		\node [style=none] (60) at (-0.5, -0.25) {};
		\node [style=none] (61) at (-2, -0.25) {};
		\node [style=none] (62) at (0.5, 0.75) {};
		\node [style=none] (63) at (2, -0.25) {};
		\node [style=none] (64) at (0.5, -0.25) {};
		\node [style=none] (65) at (-1, 0.45) {\small$\vdots$};
		\node [style=none] (66) at (1, 0.45) {\small$\vdots$};
		\node [style=none] (67) at (-2, -1.25) {};
		\node [style=none] (68) at (-0.5, -1) {};
		\node [style=none] (69) at (-0.5, -2.5) {};
		\node [style=none] (70) at (0.5, -2.5) {};
		\node [style=none] (71) at (0.5, -1) {};
		\node [style=none] (72) at (0, -1.75) {$g$};
		\node [style=none] (73) at (-0.5, -1.25) {};
		\node [style=none] (74) at (2, -1.25) {};
		\node [style=none] (75) at (-0.5, -2.25) {};
		\node [style=none] (76) at (-2, -2.25) {};
		\node [style=none] (77) at (0.5, -1.25) {};
		\node [style=none] (78) at (2, -2.25) {};
		\node [style=none] (79) at (0.5, -2.25) {};
		\node [style=none] (80) at (-1, -1.55) {\small$\vdots$};
		\node [style=none] (81) at (1, -1.55) {\small$\vdots$};
		\node [style=none] (82) at (-1.5, 0.25) {$j$};
		\node [style=none] (83) at (1.5, 0.25) {$k$};
		\node [style=none] (84) at (-1.5, -1.75) {$u$};
		\node [style=none] (85) at (1.5, -1.75) {$v$};
		\node [style=none] (86) at (-3.75, -4.25) {};
		\node [style=none] (87) at (0.75, -4) {};
		\node [style=none] (88) at (0.75, -5.5) {};
		\node [style=none] (89) at (1.75, -5.5) {};
		\node [style=none] (90) at (1.75, -4) {};
		\node [style=none] (91) at (1.25, -4.75) {$f$};
		\node [style=none] (92) at (0.75, -4.25) {};
		\node [style=none] (93) at (3.5, -4.25) {};
		\node [style=none] (94) at (0.75, -5.25) {};
		\node [style=none] (95) at (-3.75, -5.25) {};
		\node [style=none] (96) at (1.75, -4.25) {};
		\node [style=none] (97) at (3.5, -5.25) {};
		\node [style=none] (98) at (1.75, -5.25) {};
		\node [style=none] (99) at (0.25, -4.55) {\small$\vdots$};
		\node [style=none] (100) at (2.5, -4.55) {\small$\vdots$};
		\node [style=none] (101) at (-3.75, -6.25) {};
		\node [style=none] (102) at (-2, -6) {};
		\node [style=none] (103) at (-2, -7.5) {};
		\node [style=none] (104) at (-1, -7.5) {};
		\node [style=none] (105) at (-1, -6) {};
		\node [style=none] (106) at (-1.5, -6.75) {$g$};
		\node [style=none] (107) at (-2, -6.25) {};
		\node [style=none] (108) at (3.5, -6.25) {};
		\node [style=none] (109) at (-2, -7.25) {};
		\node [style=none] (110) at (-3.75, -7.25) {};
		\node [style=none] (111) at (-1, -6.25) {};
		\node [style=none] (112) at (3.5, -7.25) {};
		\node [style=none] (113) at (-1, -7.25) {};
		\node [style=none] (114) at (-2.75, -6.55) {\small$\vdots$};
		\node [style=none] (115) at (-0.5, -6.55) {\small$\vdots$};
		\node [style=none] (116) at (-0.25, -4.75) {$j$};
		\node [style=none] (117) at (3, -4.75) {$k$};
		\node [style=none] (118) at (-3.25, -6.75) {$u$};
		\node [style=none] (119) at (0, -6.75) {$v$};
		\node [style=none] (120) at (0.75, 6) {};
		\node [style=none] (121) at (0.75, 4.5) {};
		\node [style=none] (122) at (2.25, 4.5) {};
		\node [style=none] (123) at (2.25, 6) {};
		\node [style=none] (124) at (-2, 4) {};
		\node [style=none] (125) at (-2, 2.5) {};
		\node [style=none] (126) at (-0.5, 2.5) {};
		\node [style=none] (127) at (-0.5, 4) {};
		\node [style=none] (128) at (-2.5, 3.45) {\small$\vdots$};
		\node [style=none] (129) at (-3, 3.25) {$u$};
		\node [style=none] (130) at (2.75, 5.45) {\small$\vdots$};
		\node [style=none] (131) at (3.25, 5.25) {$k$};
		\node [style=none] (132) at (1.5, 5.25) {$\text{id}_{\mathbb{F}^k}$};
		\node [style=none] (133) at (-1.25, 3.25) {$\text{id}_{\mathbb{F}^u}$};
		\node [style=none] (134) at (0, -3.25) {\rotatebox{90}{$=$}};
		\node [style=none] (136) at (2.5, -6.55) {\small$\vdots$};
		\node [style=none] (137) at (3, -6.75) {$v$};
		\node [style=none] (138) at (-2.75, -4.55) {\small$\vdots$};
		\node [style=none] (139) at (-3.25, -4.75) {$j$};
		\node [style=none] (140) at (-2.25, -4) {};
		\node [style=none] (141) at (-2.25, -5.5) {};
		\node [style=none] (142) at (-0.75, -5.5) {};
		\node [style=none] (143) at (-0.75, -4) {};
		\node [style=none] (144) at (0.5, -6) {};
		\node [style=none] (145) at (0.5, -7.5) {};
		\node [style=none] (146) at (2, -7.5) {};
		\node [style=none] (147) at (2, -6) {};
		\node [style=none] (148) at (-1.5, -4.75) {$\text{id}_{\mathbb{F}^j}$};
		\node [style=none] (149) at (1.25, -6.75) {$\text{id}_{\mathbb{F}^v}$};
		\node [style=none] (150) at (0, 1.75) {\rotatebox{90}{$=$}};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (5.center)
			 to (2.center)
			 to (3.center)
			 to (4.center)
			 to cycle;
		\draw (20.center) to (14.center);
		\draw (0.center) to (12.center);
		\draw (19.center) to (18.center);
		\draw (22.center) to (21.center);
		\draw (29.center)
			 to (26.center)
			 to (27.center)
			 to (28.center)
			 to cycle;
		\draw (35.center) to (32.center);
		\draw (25.center) to (31.center);
		\draw (34.center) to (33.center);
		\draw (37.center) to (36.center);
		\draw (56.center)
			 to (53.center)
			 to (54.center)
			 to (55.center)
			 to cycle;
		\draw (62.center) to (59.center);
		\draw (52.center) to (58.center);
		\draw (61.center) to (60.center);
		\draw (64.center) to (63.center);
		\draw (70.center)
			 to (71.center)
			 to (68.center)
			 to (69.center)
			 to cycle;
		\draw (77.center) to (74.center);
		\draw (67.center) to (73.center);
		\draw (76.center) to (75.center);
		\draw (79.center) to (78.center);
		\draw (90.center)
			 to (87.center)
			 to (88.center)
			 to (89.center)
			 to cycle;
		\draw (96.center) to (93.center);
		\draw (86.center) to (92.center);
		\draw (95.center) to (94.center);
		\draw (98.center) to (97.center);
		\draw (103.center)
			 to (104.center)
			 to (105.center)
			 to (102.center)
			 to cycle;
		\draw (111.center) to (108.center);
		\draw (101.center) to (107.center);
		\draw (110.center) to (109.center);
		\draw (113.center) to (112.center);
		\draw [style=H] (120.center)
			 to (123.center)
			 to (122.center)
			 to (121.center)
			 to cycle;
		\draw [style=H] (124.center)
			 to (127.center)
			 to (126.center)
			 to (125.center)
			 to cycle;
		\draw [style=H] (141.center)
			 to (140.center)
			 to (143.center)
			 to (142.center)
			 to cycle;
		\draw [style=H] (145.center)
			 to (144.center)
			 to (147.center)
			 to (146.center)
			 to cycle;
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/tensormnp.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (-0.5, 0.75) {};
		\node [style=none] (1) at (-0.5, -0.75) {};
		\node [style=none] (2) at (-1.25, 0.75) {};
		\node [style=none] (3) at (-1.75, 0) {};
		\node [style=none] (4) at (-1.25, -0.75) {};
		\node [style=none] (5) at (-0.975, 0) {$\mathbf{X}$};
		\node [style=none] (6) at (-0.5, 0) {};
		\node [style=none] (7) at (1.25, 0) {};
		\node [style=none] (8) at (-0.5, 0.25) {};
		\node [style=none] (9) at (-0.5, -0.25) {};
		\node [style=none] (10) at (1.25, 0.25) {};
		\node [style=none] (11) at (1.25, -0.25) {};
		\node [style=none] (12) at (-0.5, 0.75) {};
		\node [style=none] (13) at (-0.5, -0.75) {};
		\node [style=none] (14) at (1.25, 0.75) {};
		\node [style=none] (15) at (1.25, -0.75) {};
		\node [style=none] (16) at (-0.5, 0.5) {};
		\node [style=none] (17) at (-0.5, -0.5) {};
		\node [style=none] (18) at (1.25, 0.5) {};
		\node [style=none] (19) at (1.25, -0.5) {};
		\node [style=none] (20) at (1.5, 0.75) {\tiny$\textcolor{orange}{m}$};
		\node [style=none] (21) at (1.5, 0.5) {\tiny$\textcolor{blue}{n}$};
		\node [style=none] (22) at (1.5, 0.25) {\tiny$\textcolor{red}{p}$};
		\node [style=none] (23) at (-0.5, 0.25) {};
		\node [style=none] (24) at (-0.5, -0.25) {};
		\node [style=none] (25) at (1.25, 0.25) {};
		\node [style=none] (26) at (1.25, -0.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (4.center)
			 to (3.center)
			 to (2.center)
			 to (0.center)
			 to (1.center)
			 to cycle;
		\draw (6.center) to (7.center);
		\draw [style=fR] (8.center)
			 to (10.center)
			 to (11.center)
			 to (9.center)
			 to cycle;
		\draw [style=fO] (12.center)
			 to (14.center)
			 to (15.center)
			 to (13.center)
			 to cycle;
		\draw [style=fB] (16.center)
			 to (18.center)
			 to (19.center)
			 to (17.center)
			 to cycle;
		\draw [style=nO] (12.center) to (14.center);
		\draw [style=nB] (16.center) to (18.center);
		\draw [style=nR] (8.center) to (10.center);
		\draw (12.center) to (13.center);
		\draw [style=fR] (26.center)
			 to (25.center)
			 to (23.center)
			 to (24.center)
			 to cycle;
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/tubediagrams/elemwise.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (-3.5, 0.5) {};
		\node [style=none] (1) at (-3.5, -0.5) {};
		\node [style=none] (8) at (-1, 0.5) {};
		\node [style=none] (9) at (-1, -0.5) {};
		\node [style=none] (2) at (-2, 0.25) {};
		\node [style=none] (3) at (-2, -0.25) {};
		\node [style=none] (4) at (-1.5, -0.25) {};
		\node [style=none] (5) at (-1.5, 0.25) {};
		\node [style=none] (6) at (-3.5, 0) {};
		\node [style=none] (7) at (-1, 0) {};
		\node [style=none] (10) at (-2, 0) {};
		\node [style=none] (11) at (-1.5, 0) {};
		\node [style=none] (14) at (0, 0) {$=$};
		\node [style=none] (31) at (-3.5, 1) {};
		\node [style=none] (32) at (-3.5, -1) {};
		\node [style=dgreendot] (33) at (-2.75, -1) {};
		\node [style=dgreendot] (34) at (-2.75, 1) {};
		\node [style=none] (35) at (3.5, 0.5) {};
		\node [style=none] (36) at (3.5, -0.5) {};
		\node [style=none] (37) at (1, 0.5) {};
		\node [style=none] (38) at (1, -0.5) {};
		\node [style=none] (39) at (2, 0.25) {};
		\node [style=none] (40) at (2, -0.25) {};
		\node [style=none] (41) at (1.5, -0.25) {};
		\node [style=none] (42) at (1.5, 0.25) {};
		\node [style=none] (43) at (3.5, 0) {};
		\node [style=none] (44) at (1, 0) {};
		\node [style=none] (45) at (2, 0) {};
		\node [style=none] (46) at (1.5, 0) {};
		\node [style=dgreendot] (49) at (2.75, 1) {};
		\node [style=dgreendot] (50) at (2.75, -1) {};
		\node [style=none] (51) at (1, -1) {};
		\node [style=none] (52) at (1, 1) {};
		\node [style=none] (53) at (-1, 1) {};
		\node [style=none] (54) at (-1, -1) {};
		\node [style=none] (55) at (3.5, 1) {};
		\node [style=none] (56) at (3.5, -1) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=fR] (32.center)
			 to (33.center)
			 to (34.center)
			 to (31.center)
			 to cycle;
		\draw [style=fB] (1.center)
			 to (0.center)
			 to (8.center)
			 to (9.center)
			 to cycle;
		\draw [style=hardfillL] (5.center)
			 to (4.center)
			 to (3.center)
			 to (2.center)
			 to cycle;
		\draw (6.center) to (10.center);
		\draw (11.center) to (7.center);
		\draw [style=fR] (50.center)
			 to (51.center)
			 to (52.center)
			 to (49.center)
			 to cycle;
		\draw [style=fB] (36.center)
			 to (35.center)
			 to (37.center)
			 to (38.center)
			 to cycle;
		\draw [style=hardfillL] (42.center)
			 to (41.center)
			 to (40.center)
			 to (39.center)
			 to cycle;
		\draw (43.center) to (45.center);
		\draw (46.center) to (44.center);
		\draw [style=nR] (31.center) to (34);
		\draw [style=nR] (52.center) to (49);
		\draw [style=nB] (0.center) to (8.center);
		\draw [style=nB] (37.center) to (35.center);
		\draw [style=fO] (34.center)
			 to (53.center)
			 to (54.center)
			 to (33.center)
			 to cycle;
		\draw [style=fO] (49.center)
			 to (55.center)
			 to (56.center)
			 to (50.center)
			 to cycle;
		\draw [style=nO] (34) to (53.center);
		\draw [style=nO] (49) to (55.center);
		\draw [style=dG] (49) to (50);
		\draw [style=dG] (34) to (33);
	\end{pgfonlayer}
\end{tikzpicture}

